Simulating Nonlinear Resistive Networks using a Behavioral Splitting

An operator splitting method is developed for computing operating points of nonlinear resistive networks. Our behavioral formulation separates the device laws from Kirchhoff's laws and casts simulation as a zero-finding problem. Branch port resistances then provide a diagonal preconditioner for the relaxed Peaceman-Rachford iteration in scattering variables. Each iteration requires solving independent scalar equations and a linear system with a fixed weighted Laplacian matrix. Convergence is established for maximal monotone device laws when an operating point exists. Contractive branch reflections also yield a linear convergence bound independent of network topology. Numerical experiments on crossbar arrays illustrate the computational advantages.

==> figures/network_models/iterations.csv <==
N,mem_zb,ideal_zb,shockley_zb
16,22,113,110.5
32,20.5,124,114
64,19,130.5,115
128,20,129,115
256,19.5,170.5,158
512,20,496,485.5
1024,20.5,1596,1609.5


==> figures/network_models/memory.csv <==
N,mem_spice,mem_spice_min,mem_spice_max,mem_spice_n,mem_zb,mem_zb_min,mem_zb_max,mem_zb_n,ideal_spice,ideal_spice_min,ideal_spice_max,ideal_spice_n,ideal_zb,ideal_zb_min,ideal_zb_max,ideal_zb_n,shockley_spice,shockley_spice_min,shockley_spice_max,shockley_spice_n,shockley_zb,shockley_zb_min,shockley_zb_max,shockley_zb_n
16,0.106408,0.106131,0.106611,10,0.100379,0.100123,0.100827,10,0.107756,0.107418,0.108204,10,0.100655,0.100254,0.10136,10,0.108001,0.107794,0.108253,10,0.100565,0.100258,0.100958,10
32,0.11553,0.114926,0.115671,10,0.101904,0.101462,0.102367,10,0.119765,0.119534,0.119976,10,0.102781,0.102134,0.103064,10,0.121367,0.120984,0.122003,10,0.102728,0.102527,0.103154,10
64,0.149418,0.149103,0.149647,10,0.10805,0.107897,0.108343,10,0.167905,0.167555,0.168284,10,0.111428,0.11126,0.11171,10,0.188363,0.183255,0.19048,10,0.11138,0.11112,0.112022,10
128,0.280584,0.278741,0.282497,10,0.133786,0.133181,0.13432,10,0.359348,0.356762,0.365273,10,0.148253,0.147702,0.148947,10,1.07796,0.951079,1.07862,9,0.148136,0.147587,0.148517,10
256,0.811672,0.80989,0.812376,10,0.241158,0.240939,0.24134,10,1.16632,1.15092,1.21476,10,0.301206,0.300245,0.301748,10,4.57085,3.96459,6.16704,10,0.300976,0.300462,0.301175,10
512,3.09318,3.08984,3.0976,10,0.723653,0.72319,0.72398,10,4.58592,4.52949,4.64553,10,0.980863,0.980263,0.981238,10,nan,nan,nan,0,0.980873,0.980226,0.981295,10
1024,nan,nan,nan,0,2.83118,2.83094,2.83152,10,nan,nan,nan,0,4.11728,4.11689,4.11762,10,nan,nan,nan,0,4.11721,4.11705,4.11761,10


==> figures/network_models/runtime.csv <==
N,mem_spice,mem_spice_min,mem_spice_max,mem_spice_n,mem_spice_runs,mem_spice_timeout,mem_spice_capped,mem_zb,mem_zb_min,mem_zb_max,mem_zb_n,mem_zb_runs,mem_zb_timeout,mem_zb_capped,ideal_spice,ideal_spice_min,ideal_spice_max,ideal_spice_n,ideal_spice_runs,ideal_spice_timeout,ideal_spice_capped,ideal_zb,ideal_zb_min,ideal_zb_max,ideal_zb_n,ideal_zb_runs,ideal_zb_timeout,ideal_zb_capped,shockley_spice,shockley_spice_min,shockley_spice_max,shockley_spice_n,shockley_spice_runs,shockley_spice_timeout,shockley_spice_capped,shockley_zb,shockley_zb_min,shockley_zb_max,shockley_zb_n,shockley_zb_runs,shockley_zb_timeout,shockley_zb_capped
16,0.0238529,0.0180879,0.03239,10,10,0,nan,0.0061902,0.0049934,0.0081926,10,10,0,nan,0.0259606,0.0229789,0.05464,10,10,0,nan,0.0277821,0.0227379,0.0304908,10,10,0,nan,0.0479325,0.0361104,0.0816923,10,10,0,nan,0.0343771,0.029159,0.0386484,10,10,0,nan
32,0.0620174,0.0530286,0.0674011,10,10,0,nan,0.0103586,0.0091484,0.0120185,10,10,0,nan,0.0780123,0.070289,0.0901238,10,10,0,nan,0.062336,0.0568496,0.0693739,10,10,0,nan,0.180386,0.163689,0.265227,10,10,0,nan,0.0719272,0.0689258,0.0778959,10,10,0,nan
64,0.212009,0.204626,0.225846,10,10,0,nan,0.0404626,0.0331683,0.0447223,10,10,0,nan,0.328461,0.312508,0.371763,10,10,0,nan,0.25615,0.243355,0.290449,10,10,0,nan,1.47236,1.29447,1.74668,10,10,0,nan,0.329205,0.261991,0.398989,10,10,0,nan
128,0.98384,0.936964,1.02091,10,10,0,nan,0.15626,0.126793,0.170306,10,10,0,nan,1.86819,1.80404,1.98695,10,10,0,nan,1.11696,1.07709,1.16846,10,10,0,nan,21.5837,20.0715,31.4867,9,10,0,nan,1.16181,1.08846,1.2581,10,10,0,nan
256,5.39243,5.32663,5.47639,10,10,0,nan,0.775377,0.718109,0.842349,10,10,0,nan,23.4841,18.4564,43.1749,10,10,0,nan,7.51783,7.33306,7.68499,10,10,0,nan,284.114,166.312,405.023,10,10,0,nan,8.15709,7.65955,8.50332,10,10,0,nan
512,44.2299,43.7632,48.3902,10,10,0,nan,3.68515,3.41554,4.04979,10,10,0,nan,279.441,235.017,365.806,10,10,0,nan,90.6241,86.0046,97.7394,10,10,0,nan,nan,nan,1600,0,1,1,1600,109.718,106.56,113.08,10,10,0,nan
1024,nan,nan,nan,0,0,0,nan,15.8799,15.5137,16.2848,10,10,0,nan,nan,nan,nan,0,0,0,nan,1169.16,1143.92,1232.54,10,10,0,nan,nan,nan,nan,0,0,0,nan,1444.52,1417.86,1479.01,10,10,0,nan

